Measurement of jet fragmentation in 5.02 TeV proton-lead and proton-proton collisions with the ATLAS detector

A measurement of the fragmentation functions of jets into charged particles in $p$+Pb collisions and $pp$ collisions is presented. The analysis utilizes 28 nb$^{-1}$ of $p$+Pb data and 26 pb$^{-1}$ of $pp$ data, both at $\sqrt{s_\mathrm{NN}}$ = 5.02 TeV, collected in 2013 and 2015, respectively, with the ATLAS detector at the LHC. The measurement is reported in the centre-of-mass frame of the nucleon-nucleon system for jets in the rapidity range $|y^{*}|<$1.6 and with transverse momentum 45 $ < p_{\mathrm{T}} <$ 260 GeV. Results are presented both as a function of the charged-particle transverse momentum and as a function of the longitudinal momentum fraction of the particle with respect to the jet. The $pp$ fragmentation functions are compared with results from Monte Carlo event generators and two theoretical models. The ratios of the $p$+Pb to $pp$ fragmentation functions are found to be consistent with unity.

==> Metadata.txt <==
Measurement of jet fragmentation in 5.02 TeV proton--lead and proton--proton collisions with the ATLAS detector

A measurement of the fragmentation functions of jets into charged particles in $p$+Pb collisions and  $pp$ collisions is presented. The analysis utilizes 28 nb$^{-1}$ of $p$+Pbdata and 26 pb$^{-1}$ of  $pp$ data, both at $\sqrt{s_\mathrm{NN}}$ = 5.02 TeV, collected in 2013 and 2015, respectively, with the ATLAS detector at the LHC. The measurement is reported in the centre-of-mass frame of the nucleon--nucleon system for jets in the rapidity range $|y^{*}|<$1.6 and with transverse momentum  45 $ < p_{\mathrm{T}} <$ 260 GeV. Results are presented both as a function of the charged-particle transverse momentum and as a function of the longitudinal momentum fraction of the particle with respect to the jet. The  $pp$ fragmentation functions are compared with results from Monte Carlo event generators and two theoretical models. The ratios of the $p$+Pbto  $pp$ fragmentation functions are found to be consistent with unity.

Comments: 37 pages in total, author list starting page 21, 11 figures, 0 tables, submitted to Phys. Lett. B., All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/HION-2015-04/

CERN Preprint ID: CERN-EP-2017-065

Keywords: Relativistic heavy-ion collisions, Jets, Fragmentation into hadrons

